Fixing Overconfidence in Dynamic Neural Networks

Dynamic neural networks are a recent technique that promises a remedy for the increasing size of modern deep learning models by dynamically adapting their computational cost to the difficulty of the inputs. In this way, the model can adjust to a limited computational budget. However, the poor quality of uncertainty estimates in deep learning models makes it difficult to distinguish between hard and easy samples. To address this challenge, we present a computationally efficient approach for post-hoc uncertainty quantification in dynamic neural networks. We show that adequately quantifying and accounting for both aleatoric and epistemic uncertainty through a probabilistic treatment of the last layers improves the predictive performance and aids decision-making when determining the computational budget. In the experiments, we show improvements on CIFAR-100, ImageNet, and Caltech-256 in terms of accuracy, capturing uncertainty, and calibration error.

==> img/cifar100/lower_left/pred.txt <==
"tank","palm_tree","orange","bottle","bottle","orchid","sunflower","palm_tree","bicycle","trout","road","bicycle","bottle","palm_tree","lawn_mower",

==> img/cifar100/lower_left/true.txt <==
"tank","palm_tree","orange","bottle","bottle","orchid","sunflower","palm_tree","bicycle","trout","road","bicycle","bottle","palm_tree","lawn_mower",

==> img/cifar100/right/pred.txt <==
"crab","cup","road","seal","crab","bottle","snake","flatfish","lamp","squirrel","palm_tree","butterfly","lobster","snail","aquarium_fish",

==> img/cifar100/right/true.txt <==
"porcupine","bear","rose","worm","caterpillar","worm","lobster","flatfish","seal","porcupine","man","tulip","rose","squirrel","beetle",

==> img/cifar100/upper_left/pred.txt <==
"television","cloud","camel","wardrobe","orchid","house","otter","aquarium_fish","snail","orange","orange","mountain","tractor","spider","tractor",

==> img/cifar100/upper_left/true.txt <==
"couch","rocket","cattle","bed","tulip","palm_tree","seal","butterfly","seal","sweet_pepper","bowl","forest","lion","lobster","bottle",
